A Framework for Learning Ante-hoc Explainable Models via Concepts

Self-explaining deep models are designed to learn the latent concept-based explanations implicitly during training, which eliminates the requirement of any post-hoc explanation generation technique. In this work, we propose one such model that appends an explanation generation module on top of any basic network and jointly trains the whole module that shows high predictive performance and generates meaningful explanations in terms of concepts. Our training strategy is suitable for unsupervised concept learning with much lesser parameter space requirements compared to baseline methods. Our proposed model also has provision for leveraging self-supervision on concepts to extract better explanations. However, with full concept supervision, we achieve the best predictive performance compared to recently proposed concept-based explainable models. We report both qualitative and quantitative results with our method, which shows better performance than recently proposed concept-based explainability methods. We reported exhaustive results with two datasets without ground truth concepts, i.e., CIFAR10, ImageNet, and two datasets with ground truth concepts, i.e., AwA2, CUB-200, to show the effectiveness of our method for both cases. To the best of our knowledge, we are the first ante-hoc explanation generation method to show results with a large-scale dataset such as ImageNet.

==> Outline.txt <==
POTENTIAL TITLES
* Learning antehoc explainable models via concepts

PAPER OUTLINE
==============
Introduction
    * Overview of explainable models (in vision) and convey how most of the work is in post-hoc explainability --> end this para with motivating ante hoc explainable
    * An overarching summary of what ante hoc explainability methods exist, and where they fall short --> ideally motivate our method
    * Usefulness of ante hoc methods (cite Cynthia Rudin's work) -- (i) you can reason in terms of concepts; (ii) such an approach can help handle corruptions at test time; and (iii) can leverage different levels of supervision, based on what is available
    * List of contributions (Very simple and efficient)
Related Work
    * Post-hoc explainability methods -- a high-level summary of existing post-hoc methods, limitations of post-hoc methods
    * Ante-hoc explainability methods
    * Methods that use concepts in computer vision -- give an overview, but say that they don't focus on explanations
Methodology
    * (Architecture diagram), read the "A framework to learn with interpretation" perhaps for an idea to present the method
    * Learning without supervision
    * Learning with supervision
    * Learning with self-supervision?
    * Discussion on storage and time complexity
Experiments and Results
    * Datasets, Baselines and Metrics
        - CIFAR10, CUB, AWA2, ImageNet
        - SENN, CBN (3 versions)
        - Metrics: 
            Quantitative: Accuracy, Occlusion/intervention of concepts (for which we use the concepts with the highest weights), Human Turing test
            Qualitative: Visualization of concepts
    * Results without supervision
    * Results with supervision
    * Results with additional self-supervision
        Any 2 of the datasets, if possible
Discussion and Ablation Studies
    * Comparison with multi-step methods (accuracy, time/memory taken)
    * tSNE plots??
    * Sensitivity to hyperparam choices
Conclusions and Future Work`

